Snapshot Metrics Are Not Enough: Analyzing Software Repositories with Longitudinal Metrics

Software metrics capture information about software development processes and products. These metrics support decision-making, e.g., in team management or dependency selection. However, existing metrics tools measure only a snapshot of a software project. Little attention has been given to enabling engineers to reason about metric trends over time -- longitudinal metrics that give insight about process, not just product. In this work, we present PRiME (PRocess MEtrics), a tool for computing and visualizing process metrics. The currently-supported metrics include productivity, issue density, issue spoilage, and bus factor. We illustrate the value of longitudinal data and conclude with a research agenda. The tool's demo video can be watched at https://youtu.be/YigEHy3_JCo. The source code can be found at https://github.com/SoftwareSystemsLaboratory/prime.

==> archive/ASE22Demo-reviews.txt <==
ASE22 Tool Demonstrations Track Paper #1 Reviews and Comments
===========================================================================
Paper #1 Snapshot Metrics Are Not Enough: Analyzing Software Repositories
with Longitudinal Metrics


Review #1A
===========================================================================

Overall merit
-------------
3. Weak accept

Paper summary
-------------
The paper presents PRIME,  an open-source tool to support longitudinal studies in empirical software engineering. PRIME provides the envisioned users, i.e., engineers and researchers, with longitudinal metrics about software projects. The paper concludes with suggestions of potential studies that can be supported by PRIME.

Comments for author
-------------------
+ Important, relevant problem
+ The tool is clearly described, also by the video
+ The tool is open source and available on Github

The paper proposes a useful tool to address a relevant, important problem, i.e. enabling and supporting longitudinal study on software projects. The paper is well-written and the tool is clearly presented, also in the video. 
PRIME is distributed as an open-source tool and the paper also includes the link to the project repository, which appears to be well-documented. 
I believe this tool would be a nice fit for the ASE program, given the relevance and nature of studies that could be supported by PRIME. The paper appears well-written with a good degree of technical soundness. The video itself appears clear and well-prepared and organized, and clearly presents the motivation, design, implementation, and demonstration of the PRIME tool. 

I have some minor comments that I hope will help the authors to further improve their contribution: 
- The video could be probably made a bit more engaging by presenting upfront some potential use cases with example usage. Right now, the video suddenly presents some how-to on the tool installation procedure, which I believe could be postponed. In fact, this is done using the command line interface which is not super engaging for a reader. By providing a use case in advance and then moving to the installation details, the video could probably be perceived as more engaging. 
- The link between Section II (background) and Section IV (metrics) could be strengthened, e.g. by making explicit how the metrics were selected in light of both i) previous studies in the literature and ii) future studies that the authors intend to support by releasing PRIME.
- I appreciate very much that the authors sketch some future studies they intend to run (see Section VI). However, how PRIME could support and enhance such empirical studies could be made more explicit. I.e. What could be made possible/easier that was not previously feasible/easily implemented in absence of PRIME?



Review #1B
===========================================================================

Overall merit
-------------
4. Accept

Paper summary
-------------
This paper presents PRIME, a tool that analyzes VCS and issue tracking system of a given project in order to provide a set of Longitudinal metrics, such as Issue density, Issue Spoilage, and Bus factor.

Comments for author
-------------------
Pros:
+ addresses an important problem
+ the tool is publicly available, easy to use, and nicely documented

Cons:
- The tool demo video could provide more insight about the graphs generated by PRIME as output.
- The tool is not evaluated in any research study yet


I appreciate the authors’ engineering efforts to bring the tool publicly available. The tool is well documented and can provide very interesting insight about the development process. I also think that this tool can be used to answer the research questions mentioned in the paper. However, I think the paper would be stronger by providing a trial experiment (as proof of concept) indicating the usefulness of the tool.

I also have a comment about the video: The demo video could provide more useful examples about the output of the tool and how it can help developers.



Review #1C
===========================================================================

Overall merit
-------------
3. Weak accept

Paper summary
-------------
This paper proposes a tool that provides longitudinal metrics to give insights into the software product and process. The tool currently supports the following metrics: productivity, issue density, issue spoilage, and bus factor. Productivity is measured as the rate at which KLOC is added, while issue spoilage is the weighted average age of the unresolved issues at a given time. 
Finally, the tool longitudinally measures issue density and bus factor referring to their standard definitions in software engineering.

Comments for author
-------------------
## Strengths
+ paper is written in an understandable way
+ Monitoring the evolution of process metrics over time is crucial to improving the efficiency of an existing process used in software development and maintenance.

## Weaknesses
- Tool's novelty is limited (Please see my comments below).
- Some parts in the paper need further clarifications (please see my comment in the "Soundness" section below).

## Significance
Longitudinal monitoring of metrics can guide developers to improve their software development process. However, one main issue about this paper is that it is unclear why the tool implements productivity, issue density, issue spoilage, and bus factor metrics rather than any other metric. The paper does not provide any motivation behind selecting these metrics (e.g., How can longitudinal monitoring of bus factor guide developers in improving their software process? What kind of actions/decisions can developers take referring to longitudinal values of each of the four metrics?).

## Novelty
Tool's novelty is one main issue affecting my decision about this paper. Monitoring software metrics/quality has been around for some time [1, 2]. The novelty of the tool "PRIME" is limited. For instance, Gausios and Spinellis [1] proposed a software quality monitoring platform named "Ailtheia Core." Moreover, as indicated by the developers of GitLab Insights in the [tutorial video](https://www.youtube.com/watch?v=OMTfPsLa98I) (please see minute 5.05 in the video), one can contribute to GitLab Insight. Hence, it should be possible to extend GitLab Insights to longitudinally monitor the metrics this paper addresses (i.e., productivity, issue density, issue spoilage, and bus factor). Furthermore, there is the [GHTorrent project](https://ghtorrent.org), which monitors the Github public event timeline, retrieving its contents and their dependencies exhaustively for each event. GHTorrent is an open-source project allowing extensions. Therefore, one should be able to retrieve productivity, issue density, issue spoilage, and bus factor metrics longitudinally through an extension to GHTorrent.

## Soundness
Issue density is a product metric rather than a process metric. Details about how some metrics are estimated are missing in the paper. For instance, it writes: "Productivity measures the rate at which a development team adds KLOC within a *time interval*," without providing the exact time interval value.  Figures 2a-2f provide one increasing trend and one decreasing trend for the longitudinal values of each of the remaining three metrics (i.e.,  issue density, issue spoilage, and bus factor).  As far as I have understood, by "contrasting" the paper implies "increasing vs. decreasing trends." However, it is unclear why the paper writes that the longitudinal bus factor values given in Figures 2g and 2h are contrasting. 

In the last sentence of the section "VI. PLANNED STUDIES," it writes: "To perform this study, we will examine dependencies of well-known projects by using ***our tools*** to analyze each of the dependent projects for process-related concerns." It is unclear ***our tools*** refer to *which tools*. 

Furthermore, in section "VIII. CONCLUSION," the four metrics (i.e., productivity, issue density, issue spoilage, bus factor) represent classical and modern/agile metrics. It is unclear, for instance, which of these metrics refer to agile metrics. Also, it is not clear what is meant by "classical" metrics (e.g., Do "classical" metrics refer to waterfall development methodology?)

## Presentation
The paper is written in an understandable way. 
*Minor comment*: in section IVA, in the definition of "*Issue Count**, "... this this metric ..." --- should be --> "... this metric ..." 


**References:**
[1] G. Gousios and D. Spinellis, "Alitheia Core: An extensible software quality monitoring platform," 2009 IEEE 31st International Conference on Software Engineering, 2009.

[2] Andrea Janes, Valentina Lenarduzzi, and Alexandru Cristian Stan. 2017. A Continuous Software Quality Monitoring Approach for Small and Medium Enterprises. ICPE2017

